Extracting Layered Privacy Language Purposes from Web Services

Web services are important in the processing of personal data in the World Wide Web. In light of recent data protection regulations, this processing raises a question about consent or other basis of legal processing. While a consent must be informed, many web services fail to provide enough information for users to make informed decisions. Privacy policies and privacy languages are one way for addressing this problem; the former document how personal data is processed, while the latter describe this processing formally. In this paper, the socalled Layered Privacy Language (LPL) is coupled with web services in order to express personal data processing with a formal analysis method that seeks to generate the processing purposes for privacy policies. To this end, the paper reviews the background theory as well as proposes a method and a concrete tool. The results are demonstrated with a small case study.

==> data/fi.kauppalehti.tuju.api.web.AccessCodeController.java.txt <==
[fi.kauppalehti.tuju.api.domain.AccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#findAccessCodeByGroup(java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccessCodeController#getActiveUsers(java.lang.String, java.util.Date, java.util.Date, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.api.domain.AccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#findAccessCodes(java.lang.String, java.util.Date, java.util.Date, java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.api.domain.AccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#findAccessCodeByTextForUser(java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccessCodeController#listEndingCodes(java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.api.domain.AccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#downloadCodeGroupCodes(java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.api.domain.UserAccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#findAccessCodesByUserId(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccessCodeController#getActiveUsersCsv(java.lang.String, java.util.Date, java.util.Date, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.api.domain.AccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#findAccessCodeByText(java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.AccessCode, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccessCodeController#consumeAccessCode(fi.kauppalehti.tuju.api.model.accesscode.ConsumeAccessCodeForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccessCodeController#listEndingCodesCsv(java.lang.String, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.api.domain.AccessCode] - fi.kauppalehti.tuju.api.web.AccessCodeController#createAccessCode(fi.kauppalehti.tuju.api.model.accesscode.CreateAccessCodeForm, org.springframework.ui.Model, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.AccessCode, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.AccountController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.AccountController#getUserAuditTrail(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UsernameChangeLog, fi.kauppalehti.tuju.api.domain.UsernameResetToken, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#usernameChangeConfirm(org.bson.types.ObjectId, java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#getCirixCustomer(long, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#isUsernameAvailableForMe(java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#isUsernameAvailablePost(fi.kauppalehti.tuju.api.model.UsernameDto)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UsernameChangeLog] - fi.kauppalehti.tuju.api.web.AccountController#usernameChangeLog(org.bson.types.ObjectId)
[] - fi.kauppalehti.tuju.api.web.AccountController#encryptUserName(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#createUser(fi.kauppalehti.tuju.api.model.CompanyUserUpdateForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[] - fi.kauppalehti.tuju.api.web.AccountController#getCurrentUser(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#isUsernameAvailable(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#createTujuUser(fi.kauppalehti.tuju.api.model.TujuUserUpdateForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccountController#getSsoUser(fi.kauppalehti.tuju.api.model.SSOGetUserForm)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UsernameResetToken, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#orderUsernameChange(org.bson.types.ObjectId, java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.AccountController#debugPaperInfoCustomers(long, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccountController#searchUsers(fi.kauppalehti.tuju.api.model.SearchUsersForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.AccountController#getUserAuditTrailByName(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#updateCompanyUser(fi.kauppalehti.tuju.api.model.CompanyUserUpdateForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.AccountController#searchUsersWithTemporarySubscriptions()
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#getCirixCachedCustomer(long, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#convertOldUser(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String[], java.lang.String)
[] - fi.kauppalehti.tuju.api.web.AccountController#searchUsageReport(fi.kauppalehti.tuju.api.model.UsageReportForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#setUserIPRestriction(org.bson.types.ObjectId, org.springframework.ui.Model, javax.servlet.http.HttpServletRequest)
[] - fi.kauppalehti.tuju.api.web.AccountController#getUserAuditTrailByNameCsv(java.lang.String, javax.servlet.http.HttpServletResponse)
[] - fi.kauppalehti.tuju.api.web.AccountController#decryptUserName(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#listUsageReportUsers(fi.kauppalehti.tuju.api.model.UsageReportForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#forgotUsername(java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#convertFromMobile(fi.kauppalehti.tuju.api.model.ConvertUserDto)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CustomData, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.UsernameResetToken, fi.kauppalehti.tuju.api.domain.UserPermission, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction] - fi.kauppalehti.tuju.api.web.AccountController#getUserDataWithSubs(java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#listCirixUsersById(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#updateUserMeterings(fi.kauppalehti.tuju.api.model.UserMeteringForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#removeParallelUser(org.bson.types.ObjectId, org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#getUserView(org.bson.types.ObjectId, org.springframework.ui.Model, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#getCompanyUsers()
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#getCirixOrCachedCustomer(long, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#updateIPList(fi.kauppalehti.tuju.api.model.UserIPUpdateForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#registerNewUserMobile(fi.kauppalehti.tuju.api.model.FullRegistrationForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UsernameResetToken, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#orderUsernameChangePost(org.bson.types.ObjectId, fi.kauppalehti.tuju.api.model.InitUsernameChangeForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserPermission] - fi.kauppalehti.tuju.api.web.AccountController#getCompanyUser(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#isEmailAvailableForMe(java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#createUserFromParameters(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String[])
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#informParallelUsers(java.lang.String, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.AccountController#getUserAuditTrailCsv(org.bson.types.ObjectId, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CustomData, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.UsernameResetToken, fi.kauppalehti.tuju.api.domain.UserPermission, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction] - fi.kauppalehti.tuju.api.web.AccountController#getAnotherUsersDataWithSubs(java.lang.String, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.AccountController#getSessionExpiredError()
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#createParallelUser(org.bson.types.ObjectId, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String[], java.lang.String, javax.servlet.http.HttpServletRequest)
[] - fi.kauppalehti.tuju.api.web.AccountController#debugFindCustomers(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.AccountController#registerNewUser(fi.kauppalehti.tuju.api.model.FullRegistrationForm, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#isEmailAvailable(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#getCurrentUser()
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#updateLastActive(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.AccountController#usageReportCsv(fi.kauppalehti.tuju.api.model.UsageReportForm, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CustomData, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.UsernameChangeLog, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.UsernameResetToken, fi.kauppalehti.tuju.api.domain.UserPermission, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.BannedAddressController.java.txt <==
[fi.kauppalehti.tuju.api.domain.BannedAddress] - fi.kauppalehti.tuju.api.web.BannedAddressController#listBannedAddresses()
[fi.kauppalehti.tuju.api.domain.BannedAddress] - fi.kauppalehti.tuju.api.web.BannedAddressController#ban(fi.kauppalehti.tuju.api.model.subscription.BannedAddressDto)
[fi.kauppalehti.tuju.api.domain.BannedAddress] - fi.kauppalehti.tuju.api.web.BannedAddressController#unban(java.lang.String)
[fi.kauppalehti.tuju.api.domain.BannedAddress] - Total 


==> data/fi.kauppalehti.tuju.api.web.BasicDataController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.BasicDataController#getBasicData(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.BasicDataController#updateBasicData(fi.kauppalehti.tuju.api.model.PrivateUserUpdateForm, org.springframework.validation.BindingResult)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.BatchAccountController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.BatchAccountController#generateTrackingIds()
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.BatchAccountController#uploadIntraUsers(org.springframework.web.multipart.MultipartFile)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.CampaignController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.CampaignController#listActiveCampaigns(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.CampaignController#updateCampaignOfferTexts(fi.kauppalehti.tuju.api.model.campaign.CampaignOfferTextsDto, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.CampaignController#listCampaigns(java.lang.String, java.lang.String, fi.kauppalehti.tuju.api.domain.CampaignType)
[] - fi.kauppalehti.tuju.api.web.CampaignController#createCampaign(fi.kauppalehti.tuju.api.model.campaign.CampaignForm)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.CampaignController#getPersonalCampaigns(java.lang.String, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.CampaignController#getCampaign(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.CampaignController#deleteCampaign(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.CampaignController#updateCampaign(fi.kauppalehti.tuju.api.model.campaign.CampaignForm, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.CampaignController#getSingleCampaign(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.CountryInformationController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.CountryInformationController#listKayakCountries()
[] - Total 


==> data/fi.kauppalehti.tuju.api.web.CreditCardRenewController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CreditCardRenew, fi.kauppalehti.tuju.api.domain.CreditCardRenewLog] - fi.kauppalehti.tuju.api.web.CreditCardRenewController#completeRenew(fi.kauppalehti.tuju.api.model.CompleteCreditCardRenewForm)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CreditCardRenew] - fi.kauppalehti.tuju.api.web.CreditCardRenewController#initRenew(fi.kauppalehti.tuju.api.model.RenewCreditCardForm)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.CreditCardRenewController#promptRenew(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CreditCardRenew] - fi.kauppalehti.tuju.api.web.CreditCardRenewController#cancelRenew(fi.kauppalehti.tuju.api.model.CompleteCreditCardRenewForm)
[fi.kauppalehti.tuju.api.domain.CreditCardRenewLog] - fi.kauppalehti.tuju.api.web.CreditCardRenewController#listLogs()
[fi.kauppalehti.tuju.api.domain.CreditCardRenewLog] - fi.kauppalehti.tuju.api.web.CreditCardRenewController#listLogsCsv(javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CreditCardRenew, fi.kauppalehti.tuju.api.domain.CreditCardRenewLog, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.CustomDataController.java.txt <==
[fi.kauppalehti.tuju.api.domain.CustomData, fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.CustomDataController#saveCustomData(java.lang.String, java.lang.Object)
[fi.kauppalehti.tuju.api.domain.CustomData, fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.CustomDataController#getCustomData(java.lang.String)
[fi.kauppalehti.tuju.api.domain.CustomData, fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.EmailTemplateController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.EmailTemplateController#saveEmailTemplate(java.lang.String, fi.kauppalehti.tuju.api.web.EmailTemplateController.SaveTemplateDto)
[] - fi.kauppalehti.tuju.api.web.EmailTemplateController#listTemplates(java.lang.String)
[] - Total 


==> data/fi.kauppalehti.tuju.api.web.ExternalContentLoginController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#maggioLoginToRead(java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#customAccessLogin(java.lang.String, java.lang.String, java.util.Date)
[] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#maggioList(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#hetkiLogin(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#visiolinkCallback(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#lehtiluukkuLogin(long, long, long)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#hetkiCallback(java.lang.String, java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#visiolinkLogin(java.lang.String, java.lang.String, java.lang.String, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.ExternalContentLoginController#visiolinkExternalCallback(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserAccessCode, fi.kauppalehti.tuju.api.domain.Subscription] - Total 


==> data/fi.kauppalehti.tuju.api.web.FailedPurchaseLogController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog] - fi.kauppalehti.tuju.api.web.FailedPurchaseLogController#searchCirix(java.lang.String, java.util.Date, java.util.Date)
[fi.kauppalehti.tuju.api.domain.FailedPurchaseLog] - fi.kauppalehti.tuju.api.web.FailedPurchaseLogController#searchDate(java.util.Date, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog] - fi.kauppalehti.tuju.api.web.FailedPurchaseLogController#search(java.util.Date, java.util.Date, java.lang.String, java.lang.String, java.lang.String, java.lang.String, boolean)
[fi.kauppalehti.tuju.api.domain.FailedPurchaseLog] - fi.kauppalehti.tuju.api.web.FailedPurchaseLogController#searchSub(java.lang.String, java.util.Date, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog] - fi.kauppalehti.tuju.api.web.FailedPurchaseLogController#campaign(java.util.Date, java.util.Date, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog] - Total 


==> data/fi.kauppalehti.tuju.api.web.GDPRController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.UsernameChangeLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.UserPermission, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.GDPRController#getPersonalData(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.UsernameChangeLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.UserPermission, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.IpAuthenticationController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.IpAuthenticationController#getLastRefreshDate(java.lang.String, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.IpAuthenticationController#refreshIpCaches(java.lang.String, java.lang.String)
[] - Total 


==> data/fi.kauppalehti.tuju.api.web.KlarnaSubscriptionController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.KlarnaSubscriptionController#updateOrder(fi.kauppalehti.tuju.api.model.subscription.CreateKlarnaOrderForm, java.lang.String, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.CampaignRestriction] - fi.kauppalehti.tuju.api.web.KlarnaSubscriptionController#validateOrder(java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.KlarnaSubscriptionController#createOrder(fi.kauppalehti.tuju.api.model.subscription.CreateKlarnaOrderForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[] - fi.kauppalehti.tuju.api.web.KlarnaSubscriptionController#getOrder(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.KlarnaSubscriptionController#completeOrder(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.LoginController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.LoginController#removeSession(javax.servlet.http.HttpServletResponse, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#loginWithToken(java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#initConvert(java.lang.String, java.lang.String, java.lang.String, java.lang.String, boolean, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.LoginToken] - fi.kauppalehti.tuju.api.web.LoginController#createUserToken(java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#loginWithIP(java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.api.domain.LoginToken] - fi.kauppalehti.tuju.api.web.LoginController#createToken(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#fastLogin(java.lang.String, java.lang.String, java.lang.String, java.lang.String, boolean, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.LoginController#listAllSessions(javax.servlet.http.HttpServletResponse, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#loginMobile(fi.kauppalehti.tuju.api.model.LoginRequestDto, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.LoginController#logoutAllSessions(javax.servlet.http.HttpServletResponse, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#login(java.lang.String, java.lang.String, java.lang.String, java.lang.String, boolean, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#fastLoginPost(fi.kauppalehti.tuju.api.model.LoginRequestDto, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.LoginController#ssoLoginPost(fi.kauppalehti.tuju.api.model.LoginRequestDto, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.LoginController#orderOneTimePassword(java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.LoginController#logout(javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.MarketingController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#denyMobileMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#denyEmailMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#denyMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#allowMobileMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#neverMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#allowSomeMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#allowEmailMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.MarketingController#alwaysAllowMarketing(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.NewsletterController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.NewsletterController#orderNewsletter(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.NewsletterController#cancelNewsletter(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.OfferController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.OfferController#deleteProduct(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.OfferController#searchOffers(fi.kauppalehti.tuju.api.model.OffersForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.OfferController#getAdditionalOfferUrls(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.OfferController#getByProduct(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.OfferController#saveAdditionalOfferUrls(java.lang.String, java.util.List<fi.kauppalehti.tuju.api.domain.PublicationSettings.UrlDto>)
[] - fi.kauppalehti.tuju.api.web.OfferController#getAll()
[] - fi.kauppalehti.tuju.api.web.OfferController#getOffer(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.OfferController#addOffer(fi.kauppalehti.tuju.api.model.OffersForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[] - fi.kauppalehti.tuju.api.web.OfferController#getSettings()
[] - Total 


==> data/fi.kauppalehti.tuju.api.web.OpsController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.OpsController#updateServiceAddess(fi.kauppalehti.tuju.config.domain.HttpServiceAddress)
[] - fi.kauppalehti.tuju.api.web.OpsController#getCurrentConfiguration()
[] - fi.kauppalehti.tuju.api.web.OpsController#deleteServiceAddess(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.OpsController#getServiceAddesses(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.OpsController#getServiceAddesses(java.lang.String, java.lang.String)
[] - Total 


==> data/fi.kauppalehti.tuju.api.web.PasswordResetController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.PasswordResetController#newUserResetPassword(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.PasswordResetController#forgotPasswordOld(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.PasswordResetController#resetPasswordPost(java.lang.String, fi.kauppalehti.tuju.api.model.PasswordResetTokenDto)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.PasswordResetController#resetPassword(java.lang.String, java.lang.String, java.lang.String, boolean)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.PasswordResetController#forgotPassword(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.PasswordResetController#newUserResetPasswordOld(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.PasswordResetController#setPassword(java.lang.String, java.lang.String, java.lang.Boolean, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.PasswordResetController#changePasswordPost(fi.kauppalehti.tuju.api.model.PasswordResetConfirmDto)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.PasswordResetController#changePassword(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.ProductController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.ProductController#fetchAll(fi.kauppalehti.tuju.api.model.ProductsForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.ProductController#getAll()
[] - fi.kauppalehti.tuju.api.web.ProductController#getProduct(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.ProductController#addDefaultOfferSet(fi.kauppalehti.tuju.api.model.KeyValueForm, org.springframework.validation.BindingResult)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.ProductController#disableEmergencyOpen(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.ProductController#getHandles()
[] - fi.kauppalehti.tuju.api.web.ProductController#deleteProduct(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.ProductController#getEmergencyOpenProducts()
[] - fi.kauppalehti.tuju.api.web.ProductController#searchProducts(fi.kauppalehti.tuju.api.model.ProductsForm, org.springframework.validation.BindingResult)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.ProductController#enableEmergencyOpen(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.ProductController#saveProductOfferSetImage(fi.kauppalehti.tuju.api.model.ProductOfferSetImageForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.ProductController#removeProductOfferSetImage(fi.kauppalehti.tuju.api.model.ProductOfferSetImageForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.ProductController#deleteProductOfferSet(fi.kauppalehti.tuju.api.model.ProductOfferSetForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.ProductController#getProductOfferSets(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.ProductController#saveProductOfferSet(fi.kauppalehti.tuju.api.model.ProductOfferSetForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.ProductController#listPackageIdsByPapercode(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.ProductController#removeDefaultOfferSet(fi.kauppalehti.tuju.api.model.KeyValueForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.ProductController#addProduct(fi.kauppalehti.tuju.api.model.ProductsForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[] - fi.kauppalehti.tuju.api.web.ProductController#listProductsWithOffersByPapercode(java.lang.String, boolean, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.PurchaseLogController.java.txt <==
[fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#searchDate(java.util.Date, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#campaignCsv(java.util.Date, java.util.Date, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#searchCsv(java.util.Date, java.util.Date, java.lang.String, java.lang.String, java.lang.String, java.lang.String, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#search(java.util.Date, java.util.Date, java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#searchCirix(java.lang.String, java.util.Date, java.util.Date)
[fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#searchSub(java.lang.String, java.util.Date, java.util.Date)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PurchaseLog] - fi.kauppalehti.tuju.api.web.PurchaseLogController#campaign(java.util.Date, java.util.Date, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.PurchaseLog] - Total 


==> data/fi.kauppalehti.tuju.api.web.RightsController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.RightsController#authorizeSwitchUser(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.RightsController#deAuthorizeSwitchUser(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - Total 


==> data/fi.kauppalehti.tuju.api.web.RootController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.RootController#getApiData()
[] - fi.kauppalehti.tuju.api.web.RootController#getTujuVersion()
[] - Total 


==> data/fi.kauppalehti.tuju.api.web.SentEmailRecordController.java.txt <==
[fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SentEmailRecordController#getAllRecords()
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SentEmailRecordController#getRecordsByUser(java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.SettingsController.java.txt <==
[] - fi.kauppalehti.tuju.api.web.SettingsController#getOfferSettings()
[] - fi.kauppalehti.tuju.api.web.SettingsController#getPaymentOptions()
[] - fi.kauppalehti.tuju.api.web.SettingsController#saveOfferSettings(fi.kauppalehti.tuju.api.model.OfferSettingsForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.SettingsController#saveSettings(fi.kauppalehti.tuju.api.model.SettingsForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.SettingsController#saveUpgradeProduct(fi.kauppalehti.tuju.api.model.UpgradeProductForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.SettingsController#getVisiolinkErrorMessages()
[] - fi.kauppalehti.tuju.api.web.SettingsController#savePaymentOptions(fi.kauppalehti.tuju.api.model.PaymentOptionsForm, org.springframework.validation.BindingResult)
[] - fi.kauppalehti.tuju.api.web.SettingsController#getAdminSettings()
[] - fi.kauppalehti.tuju.api.web.SettingsController#saveVisionlinkErrorMessages(fi.kauppalehti.tuju.api.model.VisiolinkErrorForm, org.springframework.validation.BindingResult)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SMSLog] - fi.kauppalehti.tuju.api.web.SettingsController#testSMS(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.SettingsController#getUpgradeProduct(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SMSLog] - Total 


==> data/fi.kauppalehti.tuju.api.web.SubscriptionController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#createSubscriptionByOffer(fi.kauppalehti.tuju.api.model.subscription.SubByOfferForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[] - fi.kauppalehti.tuju.api.web.SubscriptionController#getSubSleeps(long, int)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#createSubscription(fi.kauppalehti.tuju.api.model.subscription.SubscriptionAndUserForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getActiveSubsByAccount(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getCirixSubsByAccount(org.bson.types.ObjectId, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#receiveReturnUrl(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getCirixAllSubsByAccount(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getCirixSubs(long)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#changeSubscription(java.lang.String, java.util.Date, java.util.Date, long, long, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, long, long, int, int, double, double, double, int, java.lang.String, java.lang.String, double, java.lang.String, boolean, double, java.lang.String, long, java.lang.String, java.lang.String, java.lang.String, int)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#createSubscription(javax.servlet.http.HttpServletRequest, long, long, java.lang.String, java.lang.String, java.lang.String, double, double, java.lang.String, java.lang.String, long, int, java.lang.String, java.lang.String, double, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, boolean, boolean, boolean, boolean, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.Integer, java.lang.String, java.lang.String, double, double, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.util.Date, java.lang.String[], java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#appendSubscriptionShort(java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, boolean, boolean, boolean, boolean, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getCirixActiveSubsByAccount(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#purchaseCallBack(java.lang.String)
[] - fi.kauppalehti.tuju.api.web.SubscriptionController#checkOracleConnection()
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#createSubAndUpdateUser(fi.kauppalehti.tuju.api.model.subscription.SubscriptionAndUserForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#appendSubscription(java.lang.String, java.util.Date, java.util.Date, long, long, java.lang.String, java.lang.String, java.lang.String, java.lang.String, java.lang.String, long, long, int, int, double, double, double, int, java.lang.String, java.lang.String, double, java.lang.String, boolean, double, java.lang.String, long, java.lang.String, java.lang.String, java.lang.String, int)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#importSubsForUser(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.SubscriptionController#createSubscriptionByCampaign(fi.kauppalehti.tuju.api.model.campaign.SubscriptionByCampaignForm, org.springframework.validation.BindingResult, javax.servlet.http.HttpServletRequest, javax.servlet.http.HttpServletResponse)
[fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getCirixUnpaidSubs(long)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#getSubsByUser(java.lang.String, javax.servlet.http.HttpServletRequest)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#checkArchiveRights(java.lang.String)
[fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#findByReference(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.SubscriptionController#validateCampaignPurchase(fi.kauppalehti.tuju.api.model.campaign.ValidateCampaignUserForm)
[fi.kauppalehti.tuju.api.domain.ReferencedSubscription] - fi.kauppalehti.tuju.api.web.SubscriptionController#receiveCancelUrl(java.lang.String, java.lang.String, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.BannedAddress, fi.kauppalehti.tuju.api.domain.FailedPurchaseLog, fi.kauppalehti.tuju.api.domain.PendingEmailSend, fi.kauppalehti.tuju.api.domain.LoginToken, fi.kauppalehti.tuju.api.domain.SMSLog, fi.kauppalehti.tuju.api.domain.PurchaseLog, fi.kauppalehti.tuju.api.domain.ReferencedSubscription, fi.kauppalehti.tuju.api.domain.Subscription, fi.kauppalehti.tuju.api.domain.CampaignRestriction, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.UserAccountStateController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#setUserAsPrimary(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#removeTrackingId(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#disablePurchaseBlock(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#activateUserAccount(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#setUserAsSecondary(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#enablePurchaseBlock(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#unlockUserAccount(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#lockUserAccount(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.UserAccountStateController#enableUserAccount(org.bson.types.ObjectId, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#enableMultisession(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#disableMultisession(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - fi.kauppalehti.tuju.api.web.UserAccountStateController#disableUserAccount(org.bson.types.ObjectId, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount] - fi.kauppalehti.tuju.api.web.UserAccountStateController#enableAlmaTunnus(org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.SentEmailRecord] - Total 


==> data/fi.kauppalehti.tuju.api.web.UserPermissionController.java.txt <==
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserPermission] - fi.kauppalehti.tuju.api.web.UserPermissionController#createPermission(javax.servlet.http.HttpServletRequest, org.bson.types.ObjectId, java.lang.String)
[] - fi.kauppalehti.tuju.api.web.UserPermissionController#listAllPermissionCodes()
[] - fi.kauppalehti.tuju.api.web.UserPermissionController#listAvailable(java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserPermission] - fi.kauppalehti.tuju.api.web.UserPermissionController#listAllPermissionsForUsser(javax.servlet.http.HttpServletRequest, org.bson.types.ObjectId)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserPermission] - fi.kauppalehti.tuju.api.web.UserPermissionController#removePermission(javax.servlet.http.HttpServletRequest, org.bson.types.ObjectId, java.lang.String)
[fi.kauppalehti.tuju.security.domain.UserAccount, fi.kauppalehti.tuju.api.domain.UserPermission] - Total 

